Bare-ancilla fault-tolerant syndrome extraction: General extensions of distance-three codes and structural criteria for graph codes

The reliability of quantum computation critically depends on the performance of quantum error-correcting codes (QECCs). Performance of QECCs can be severely degraded by hook errors, which effectively reduce the code distance. We develop a systematic framework for bare-ancilla syndrome extraction in $[[n,k,3]]$ stabilizer codes. It provides a criterion for a specific single ancilla fault model and jointly searches for suitable stabilizer generators and data-ancilla interaction orders to correct hook errors. We call such stabilizer generator sets bare-ancilla codes (BACs). We also present two constructions that enlarge the set of valid BACs while preserving minimum distance, either by keeping the number of logical qubits fixed or by increasing it. Under the correlated-data error model, $3177$ $[[7,1,3]]$ graph codes are found to be BACs out of $3379$ and all $335415$ $[[8,1,3]]$ graph codes are BACs. We tested $500$ $[[7,1,3]]$ and $1000$ $[[8,1,3]]$ graph codes in the presence of anisotropic and depolarizing noise. The number of data-ancilla interactions is an important predictor of the pseudo-threshold of these graph codes. In the analyzed codes, the BAC, which works with the bare ancilla method, usually performs well or better than the flag method, particularly for depolarizing noise. Notably, we report new bare ancilla codes, namely $[[6,1,3]]$ and $[[7,1,3]]$ with improved code rate compared to the bare code used in the work of Muyuan Li \emph{et al.} and Maheshwari \emph{et al.} respectively.

==> threshold_vs_Q_713.dat <==
Q ani dep
30 0.001049593051431 0.0025393416864114
30 0.0010097887977358 0.0023671987232493
30 0.0009468970072737 0.0023032762896408
28 0.0011835410553647 0.0031089076211972
24 0.0015003710916802 0.003993041465206
42 0.0004827648710465 0.0011249996554931
28 0.0010644810132672 0.0026322191906347
29 0.0008148021040836 0.002021445862077
35 0.0006798861378474 0.0014594035160667
36 0.000614660926017 0.0013845490852366
24 0.0013504642240823 0.0035755226000988
27 0.0012345170391186 0.0030646991437541
28 0.0011319961613795 0.0026863511986369
34 0.0005768985293752 0.0015959430769116
31 0.0008676847928496 0.002198292433202
29 0.0008037827871689 0.0020809216527801
29 0.0011286570435351 0.0026121427540577
26 0.0013374548571612 0.0033013967344119
25 0.0011106286432918 0.0028417681129677
42 0.0004324579442788 0.0011031516858274
42 0.0004137844111678 0.0010538134166089
31 0.0009087581399126 0.0018957186369288
42 0.0004349589636752 0.0010718151434151
32 0.0008191554747195 0.0018300632940163
33 0.0006407326900728 0.0015161991648997
28 0.0010656857757615 0.0025916565146149
35 0.0006590222283541 0.0016128859838048
29 0.0010374811132419 0.0023774622573138
28 0.0011800514466844 0.0028083776267692
31 0.0007849254046439 0.0018231742787157
36 0.000544540153789 0.0014568541765696
32 0.0008114297915115 0.0019822979777242
28 0.0010327389624965 0.0024992012689517
26 0.0013411014624015 0.0032641952374486
28 0.0010978119406698 0.002577896642493
40 0.00047141198752 0.001006644282093
30 0.0009293374346742 0.0021598312789383
26 0.0011215267671307 0.0027963451926856
26 0.001172249724073 0.0027798045629659
28 0.0010254596714871 0.0024357848751309
26 0.0011988113043041 0.0028970825981987
28 0.0010940155238542 0.0025895280685268
26 0.0010520119856657 0.0026849949689001
35 0.0006735327301187 0.0014719571210191
28 0.001237603308676 0.0029499072240706
33 0.0006511776374522 0.0015773371534901
47 0.0002987318509292 0.0007869904788998
26 0.0011308332839837 0.0027970030635199
35 0.0006064546219487 0.0015700342064011
31 0.0007855262745932 0.0019502778380746
31 0.0008425346947908 0.0020314934125387
25 0.0012843201567538 0.0030294862026919
30 0.0008307717524104 0.0020926762562395
39 0.0004578154129828 0.0011902020823577
32 0.0008186365632178 0.0018515195603966
34 0.0006911157325645 0.0015082799188885
32 0.000850888781346 0.001926302143706
26 0.00140663693334 0.0032207008701557
39 0.000436374989284 0.0012022906757172
28 0.0010544258106632 0.0027278364731501
32 0.0008916193932077 0.0020141795750347
44 0.0003614208870888 0.0009196930174101
32 0.0006872519624173 0.0017513199296394
31 0.0008185885679458 0.0020966789475973
37 0.0005731573261793 0.0014447205590592
36 0.0004927436271736 0.0012208781332371
44 0.0003632004301391 0.0008682965197672
42 0.000407097281858 0.0009674976136404
30 0.0008295326397894 0.0020854215590075
32 0.0008226596343547 0.0019779138463027
33 0.0007084310749041 0.0017704977325757
31 0.0007418279280097 0.0019041225718412
40 0.0004370504206648 0.0011883530520481
33 0.0006565048481253 0.0017583848495558
35 0.0006381065326793 0.001540268500544
35 0.0005900254946915 0.0015282827208691
38 0.0005634335848745 0.001417517594289
36 0.0006419006098141 0.0013885152933059
26 0.0012816189211003 0.0033650774261643
33 0.0007289185211348 0.0016326814188223
28 0.0009792513401652 0.0023569726912477
28 0.0009798600062938 0.0022930177481345
32 0.0006954673537904 0.0017038967926388
27 0.0010823181167949 0.002903318063833
26 0.0012199079681528 0.0034716692833921
35 0.0005678533460815 0.0013585776852214
26 0.0010845884592362 0.0027674892624566
33 0.0008518693632805 0.0019080195705018
39 0.0004871194792482 0.0012102271722489
30 0.0009057116244196 0.0022454836455825
28 0.0010465238131208 0.0025601648211658
28 0.001052477767163 0.0026604623220975
33 0.0007944114236186 0.0017975451411126
31 0.000747755781001 0.0019131409253619
32 0.0007861038290543 0.0018678320871648
30 0.0010189550013873 0.0022583127971671
29 0.0008601358982859 0.0022906189736552
31 0.0009273386672237 0.0020489921426681
28 0.0010003603763848 0.0024978235950779
35 0.0006403464079389 0.0014483971320337
35 0.0005659710415644 0.0013680107957376
26 0.0014216268034038 0.003413262522282
31 0.0008083860651064 0.0020130244569575
34 0.000547606999459 0.0014580229314799
34 0.000776842327971 0.0016985352616503
34 0.0008646360821124 0.0017403398731719
38 0.0004606254687799 0.001119297985051
40 0.0004830227245744 0.0011108878671505
30 0.0008183382437774 0.0020660233785572
26 0.0011398155146777 0.0029492823733867
38 0.0005159315683448 0.0014399446728583
33 0.0006784694168567 0.0016068033181528
31 0.0007303435811907 0.0017802381758191
31 0.0009081395497861 0.0020618635106753
32 0.0006557607958594 0.0017721161244881
27 0.0012096646257733 0.0030180836227834
30 0.00094716391868 0.0021519304762647
32 0.0006349138815917 0.0016462439305478
28 0.0012062604060357 0.0027190552764166
37 0.0005241683043974 0.0013487913153944
31 0.000848671427307 0.0020385376473349
30 0.0009499175224161 0.0021368403520132
30 0.0009307610146848 0.0021615242542768
36 0.0005194016759464 0.0013358792374635
38 0.000518016802197 0.0011563438066363
28 0.0010899769163069 0.0025648586801859
32 0.0007879499114305 0.0019342654971602
26 0.0014283501213388 0.0034822061746702
26 0.0010931447246134 0.002918228925576
30 0.0009368397859014 0.0023576283707354
38 0.0004962569088587 0.0011335143999895
29 0.0010801178114257 0.0025851926899701
34 0.0006938738887184 0.0015363065142991
29 0.0009039146607885 0.0023820552562378
31 0.0008970196094005 0.0021447137295104
30 0.0009278898046189 0.0022330579850765
36 0.0006373549387506 0.0014542230286472
28 0.0011693641086227 0.0030135339290544
33 0.0006723108176169 0.0016148003865807
26 0.0012111923319924 0.0030603151483439
28 0.0012190036417265 0.0028048228143869
26 0.001113480043902 0.0028100721474928
26 0.0012325366097015 0.0027773901670723
28 0.0009833424768025 0.0024983818795865
26 0.0012538187429526 0.0029302102597313
36 0.0005771578549957 0.0013765694983954
42 0.0004087797913183 0.0010385288745841
31 0.0006508018251086 0.0018604777657493
30 0.0008311069740827 0.0021337998985345
43 0.0003538604970549 0.0009423052094339
27 0.0011184161520395 0.0027672409466287
28 0.0012154538738796 0.002621148267735
29 0.0009037538963126 0.0022071505074825
29 0.0009951058577388 0.002340860236007
31 0.0007413044016833 0.0019989324212473
30 0.000793825653027 0.0021544409516586
28 0.0010160272475899 0.0025492156080361
30 0.0009289606551885 0.0021746052356412
27 0.0010796584703493 0.0026741013007733
26 0.0012238398565498 0.0030884919887716
28 0.0010394898090438 0.0026944979485254
31 0.0007702589703376 0.0020375955907472
30 0.0009373438024728 0.0024511212063547
32 0.0008417178691115 0.0019263408913175
36 0.0005523676937818 0.0013600552682146
36 0.0005772279408261 0.0014737748224859
33 0.0007568505446941 0.0016426294193228
35 0.0005867849933981 0.0014559329828555
31 0.0008449960900642 0.00192646506094
33 0.0006522934078622 0.0016681949591585
35 0.0005218643341278 0.0013405147067968
29 0.0010176176736018 0.0024713094869047
29 0.0010347413664275 0.0026193620425113
31 0.0007530187627992 0.0018057243958389
26 0.0011690516687958 0.0030935891870513
29 0.001105128789354 0.0023005453454694
30 0.00084874269371 0.0021461034068483
35 0.0005452330864978 0.0013791232894433
29 0.0009083093396959 0.0023957089059802
28 0.0010095123455116 0.0027745675759485
31 0.0008558170535594 0.0020195689189916
28 0.0009852796504364 0.0024522519164374
32 0.0008639317682795 0.0022331918107222
28 0.0013253197241144 0.0028474616951034
32 0.0007116192000441 0.0018622729337222
29 0.0010329186089641 0.0025225344168298
26 0.0012663292230918 0.0029989637581689
25 0.0014938517961349 0.0035670114796679
29 0.0010165780723266 0.0023457647245788
33 0.000683517514308 0.0016519307873202
33 0.0007601520644781 0.0017459321145649
40 0.000453664385135 0.0011657761628248
33 0.0006567488007466 0.0017278061363622
33 0.0008279714715483 0.0019670073554337
33 0.0006474011629082 0.001710107932949
29 0.0010232128009485 0.0024725499733535
30 0.0010382348749627 0.0025135407016872
35 0.0006328001584251 0.0015854271399318
29 0.0009681938211153 0.0020810279405315
41 0.000412315480139 0.0010721714945259
32 0.0007411896645876 0.0018339301467972
32 0.0007974232095861 0.0018303482379117
35 0.000601819965438 0.001483800622135
27 0.0010723807629977 0.0026533707789367
36 0.0005722067799521 0.0013694475688998
31 0.0008471354530891 0.0020486998596689
27 0.001045977112198 0.0027268092941277
31 0.0008975126745738 0.0022223646442879
38 0.00055957297329 0.0012971338994926
35 0.0005837497111978 0.0014775422586451
33 0.0007186619921309 0.0016714785097146
31 0.0009664626428353 0.0021907266902772
31 0.0009368714133786 0.0021838123645981
33 0.0007964631748517 0.0017104563703013
28 0.0010139175785465 0.0024590494151325
29 0.0009756948727737 0.0023290062898716
28 0.0010488818084454 0.0029547299440525
28 0.0010817381941602 0.0026793690224294
31 0.0008589023218603 0.0020028336357137
45 0.0003436502675958 0.0008424205702533
29 0.0009811070786996 0.0024082058427838
29 0.0008667229617086 0.0021834498124435
28 0.0010197300759826 0.0025585443593353
36 0.0006398134865648 0.0013655399055773
28 0.0011685534439247 0.0024380264844127
28 0.0009439520417289 0.0026392704580102
41 0.0004634178828407 0.0010575844291436
29 0.0010911059795951 0.0023463604893486
27 0.0010043609655735 0.0025061052482435
31 0.0008805936248673 0.0020990044486216
34 0.0007132135469072 0.0018351529521251
30 0.0010191426330652 0.0024376361672838
33 0.0007428364616442 0.0017699818030124
43 0.0003551174568571 0.0008942017239859
41 0.0004282826819284 0.0010094031948414
31 0.0009686498951086 0.0023552191096133
35 0.0005506615741188 0.0015354050094333
31 0.000658011888428 0.0017693021751255
32 0.0007898174178162 0.0019098351695513
31 0.0009238581125461 0.0020383226733365
38 0.000474053436311 0.0012784682450972
36 0.0004956325662087 0.0013911992971334
31 0.000851031988133 0.0018788991472533
30 0.0007635210868571 0.0019478930363005
31 0.0007491442419359 0.0018412016792255
32 0.0008492220064441 0.0019027460461177
34 0.0007049441782592 0.0015909499304128
28 0.0010513534061352 0.0025957614962179
28 0.0011554089800679 0.00264834763427
28 0.0009556208942144 0.0024157720402546
34 0.0006734717485048 0.0017396720610799
39 0.0004838572685483 0.0011182895180476
36 0.0005815928064705 0.0013695462175623
38 0.0005342423537724 0.0012460669183693
38 0.0004861413540414 0.001289321448549
29 0.0009395586456058 0.0023086990774706
30 0.0008879324103012 0.0021319871091861
32 0.0007774998278375 0.0018797787436622
32 0.0008273997146892 0.0017795443152726
27 0.0012089981503195 0.0029948561092212
27 0.0011024754653843 0.0029796517071888
30 0.0009358722354564 0.0023606834098241
34 0.0008559393357659 0.0018621706075352
30 0.0008915931061235 0.0020409320324268
33 0.000820297684933 0.0018809255484321
39 0.0004575227898678 0.0010649569754882
40 0.0004812436245281 0.0012774134100988
32 0.0009244590659413 0.0020445444059962
36 0.0004832430657178 0.0014164532704917
42 0.0004112899718456 0.0010255531994969
38 0.0005007040556105 0.0012659647223502
30 0.0009824661790967 0.0022733424602024
31 0.0009193035560939 0.0020517416483103
32 0.0007819418775924 0.0018580360711227
41 0.0004021107363779 0.0010591878839855
32 0.0006557643873151 0.0019022572248376
34 0.0006885976439995 0.0017617178315781
37 0.0005373637970514 0.0013344728329239
31 0.0009716893089772 0.002138298672405
32 0.0007899799231262 0.0020634620602971
33 0.0006686106164836 0.001604218653327
37 0.0005621666375907 0.0014051811451969
27 0.0011795730500985 0.0027182125937841
32 0.0006724496937088 0.001812414980707
32 0.0008009413491585 0.0018174157383703
32 0.000818734953903 0.0018698281328208
35 0.0005815268929929 0.0014068772863985
33 0.0006430900350003 0.0016326270620893
35 0.000591116132997 0.0013809731082468
42 0.000438669628351 0.0010824679138423
35 0.0005311303983278 0.0013253098500424
33 0.0005933515341744 0.00140262256737
31 0.0008729120084661 0.0023325342002768
39 0.0004499232780988 0.0011579737257536
40 0.0004325164508742 0.0010758770662849
30 0.000991848423291 0.0022453676310855
31 0.0007760514455559 0.0019564847513181
36 0.0006192310979105 0.0014135235146224
39 0.0005295827733066 0.0011880583860193
24 0.0013208204501879 0.0033113405284558
42 0.0003927932292167 0.0011196863331832
35 0.0005440098031515 0.0015386101271694
26 0.0011665552985086 0.0030750252282692
32 0.0008903448763446 0.0020660233785572
33 0.0008086864964924 0.001849336409151
32 0.0008678673781918 0.0019769479966439
38 0.0004893353686243 0.0012847812206064
35 0.0006213139807509 0.0015502208447976
33 0.0007137821930287 0.0018329591544043
30 0.001002750702432 0.0022447715730981
31 0.0007478770302033 0.0019706727467898
36 0.0007024140509703 0.0013047968593721
28 0.0009449756260348 0.0025199681717355
30 0.0009091805196733 0.0022799258229264
31 0.0009550152955478 0.0020509495343712
29 0.000921193007264 0.0021123984084741
27 0.0011774184376509 0.0027146231764462
25 0.0012513015445937 0.003161760984985
32 0.0008266436466158 0.0018502793357063
28 0.0011245068563003 0.0023706004840066
35 0.0005314596330361 0.0013498219671162
29 0.0008938407714858 0.0021083258592909
35 0.000560670977552 0.0014227312179018
40 0.0004244188920862 0.0011058484029398
36 0.00058588477447 0.0014978167034478
36 0.0005902161461519 0.0013345488987974
36 0.0005322622090939 0.0013389984076725
32 0.0007957430438423 0.0019912861358979
32 0.0007349244947559 0.0018320495722634
30 0.0008537943896712 0.0020701871674268
33 0.000714531694688 0.0017152544366152
32 0.0007643804188732 0.0019848975049023
32 0.000915226895524 0.0020346909768724
36 0.0006156101181023 0.0014389023102111
36 0.0005823846273485 0.0015610103672093
31 0.0009826097698382 0.0020680932162232
31 0.0009868161888821 0.0021902928793598
33 0.0008381194228743 0.0018435220279137
32 0.0008987260601052 0.0018683300061929
32 0.0007875753886252 0.0017870279092499
29 0.0010009702658137 0.0023810240250952
41 0.0004229800513133 0.0010441813921926
33 0.0007824910472878 0.0017930147172063
32 0.0007381328215342 0.0017930690024961
30 0.0008867174697645 0.0022146630146627
32 0.0009005938715523 0.0019441259305623
35 0.0005706509329717 0.0014188862008448
41 0.0004017397815939 0.0010097144773578
34 0.0006565440490008 0.0017161827193234
32 0.0008354088338178 0.0019894178596679
30 0.0009388852915776 0.0021916375291941
42 0.0004364742595684 0.0010597842552551
32 0.0007905703840763 0.0020099972816511
29 0.0009928685245923 0.0023660410196693
27 0.0009714228171917 0.0026505868301707
32 0.0008281201687062 0.0020199401390537
40 0.0004705558609523 0.0012010447641466
33 0.0007165031909762 0.001805636265344
39 0.0004625561713178 0.0013311897733702
35 0.0006253175353904 0.0013417800348286
34 0.0006651986054828 0.0016768288402167
31 0.0009066864170853 0.0021138682700784
29 0.0009840556056447 0.0023703282319896
29 0.0009766451696829 0.0023955734962494
34 0.0006551683264733 0.0015332149870672
32 0.000810408498474 0.0020130846641306
33 0.0007844968356738 0.0017090181861606
33 0.0008622745763032 0.0016962810441657
32 0.000824225080378 0.0019214493830429
35 0.0006085535203443 0.0015070059900968
31 0.0009640047956743 0.0022830567606711
31 0.0009765550602039 0.0021887235809867
32 0.0008772710289897 0.0022343830078367
32 0.0008354682187385 0.0018677562363675
33 0.0006761701377603 0.0016568438005666
29 0.000870228759453 0.0021991824074096
35 0.0005365072818579 0.0014013519540354
34 0.0006408404328679 0.0016184964032293
32 0.0008681979919908 0.0020059429354774
34 0.0006480494379857 0.0016118159286924
30 0.0008381343659336 0.0021520284062441
33 0.0008120273868295 0.0017067698684801
30 0.0009291564834667 0.0022365320384344
36 0.0006152287918437 0.0013176435780794
33 0.0005818494693165 0.0014988514047214
28 0.0010003122446689 0.0023840848748135
29 0.001002701997555 0.0023104260196929
38 0.0005016017238549 0.0011299813994561
31 0.0007825757050702 0.0018997695642125
42 0.0004388012662626 0.0010393457456056
36 0.0005220711435121 0.0014310487997135
35 0.0006393973138034 0.0014818281322093
33 0.0006588829436888 0.0016424366115248
32 0.0008272004164545 0.0019490859672926
40 0.0004557079361489 0.0010710904319757
32 0.0008139838938841 0.0020196746974921
33 0.0008543815538907 0.0019598320866767
42 0.0004031705009514 0.0009967834448179
31 0.0007914027387497 0.0019269537103792
37 0.0005117912175312 0.0013020453451728
30 0.0009071463542586 0.0022969026134644
36 0.0005693127858746 0.0013982935589154
33 0.0006880702621737 0.0016597038722725
30 0.000899120028012 0.0020754418379005
33 0.0007530266081173 0.0016407299541438
30 0.0009235010478284 0.002322977659865
31 0.0009297108701393 0.0022078250557219
29 0.0011467012742052 0.0025233489554923
35 0.0006197857967848 0.0014653876263099
33 0.0007516913429601 0.001711844114699
32 0.0006814850204689 0.0016762575122523
29 0.0008367680103044 0.0023256434100596
31 0.000739617917708 0.0018669349212001
29 0.0010292105603421 0.0023374864137151
33 0.0009439134740581 0.0019746619328411
28 0.0010841149814817 0.0030015143253647
36 0.0006044187730753 0.0014531971736107
36 0.0006255548314295 0.0014837223712114
34 0.0007419008896652 0.0017908126197377
31 0.0009718723519444 0.0021288074472821
29 0.001005820911895 0.0024205024405895
32 0.0010061165461653 0.0022662043168691
32 0.000803930254204 0.0019260527177319
38 0.0005268683286892 0.0013718881578814
32 0.0007572958725685 0.001720571401
28 0.0010626202060125 0.0029365827188143
30 0.0009019046839896 0.0022161662048239
30 0.0009397577470499 0.0023021487689898
30 0.0008910230600364 0.0024813079744066
45 0.0003586428139428 0.0009171943184183
35 0.0006076396371757 0.0014696596010171
32 0.0008441265850193 0.0020307952154687
33 0.0008035111028016 0.0018141433076288
28 0.0010740659949451 0.0027110011415195
35 0.0007046443609129 0.0017093248835536
35 0.0006646875265369 0.0014114777248566
31 0.0008823012433305 0.0021134806211726
28 0.0010669773375302 0.0029471433534404
32 0.0007945599603908 0.001838180530483
31 0.0007929738327238 0.0019213865777867
31 0.000859553171694 0.0018965601836914
29 0.0011145370841344 0.0024350347662096
32 0.0007166616882854 0.0017925700487117
30 0.0008386893576459 0.0021102340272074
32 0.0008438783508229 0.0018741690834794
33 0.0007702356464903 0.0018219938600441
38 0.0004934824881253 0.0013049090993118
31 0.0007612952663424 0.001928357874379
29 0.0009416948535179 0.0020577955062666
32 0.0008111776350628 0.0018613114906525
40 0.0004683949394249 0.0011810588145188
40 0.0004844836594097 0.00111809634461
33 0.0008434524438992 0.0020467784465248
28 0.000999913587381 0.0024616540147143
39 0.0004307138421035 0.0010765313663771
32 0.0007012271232994 0.0017873305130261
31 0.0007900096292935 0.0020169051576141
40 0.000486462972923 0.0011721928583835
32 0.0008031254895174 0.001787626501014
46 0.0003190493497682 0.0008251728465884
37 0.0005163446725 0.0011685887438206
34 0.0007211257522848 0.0016087568075903
30 0.00086467437851 0.0021315333316603
34 0.0006740605776274 0.0016913766381551
41 0.0004141078081002 0.0011134533219649
35 0.0006571465993216 0.0015266537016845
28 0.001142292553345 0.0028714708671093
31 0.000899561864255 0.002095472993929
36 0.0005605345387375 0.0013294923730449
26 0.001229129829521 0.0034047095209795
32 0.0006828228509657 0.001895114577448
36 0.0005370013013788 0.0014184753232445
37 0.0005335734873836 0.0013428182533268
40 0.0004468364811946 0.0011285861132352
31 0.0008187954520262 0.0020335068178701
34 0.0007187501749891 0.0017354935498564
30 0.0009760367528423 0.0022645626550309
41 0.000464858947691 0.0011488769599985
32 0.0007372672364425 0.0018728683608934
32 0.0006141541390733 0.001613179323416
42 0.0004093374130252 0.0010238509632775
39 0.0004679892840198 0.0010687635572551
40 0.0004916009946713 0.0010840418232709
32 0.0008830314236151 0.0020877158501604
32 0.0008082221977603 0.0017957242876768
41 0.0004438915886967 0.0010907380438159
34 0.0007314960549076 0.0017688645058578
35 0.0005403603588829 0.0014362343335815
35 0.0007200240501786 0.0016374998679796
33 0.0006745373502429 0.0015547176851571
40 0.0004422866619153 0.0010643970366377
34 0.0007007662920053 0.0016102510369855
33 0.0007570705024428 0.0018262382802846
32 0.0008364812155055 0.0021294162624208
31 0.0008553763214979 0.002117748176228
32 0.000893286281881 0.0017723665649526
36 0.000665601446962 0.0016926899811787
32 0.0008619899083358 0.0021276916858997
38 0.0004354180968013 0.0013045321135502
36 0.0004835997403441 0.001380899322028


==> threshold_vs_Q_813.dat <==
Q ani dep
25 0.0014417615807708 0.0037430606346039
32 0.0009911828711601 0.0022839663461609
32 0.0008803290650334 0.0020217398324713
35 0.0007753030875659 0.0016364658620428
35 0.0009793972937227 0.0019221141694021
33 0.0009493820783319 0.0022255392258755
34 0.0007016569551022 0.0017462594262544
26 0.0014346112795511 0.0034379327768414
27 0.0013547100029427 0.0031607204027273
31 0.001078582176099 0.0023982429316846
29 0.0012412610101548 0.002746570937778
36 0.0007525494942786 0.0016510225932691
34 0.0008149409556797 0.0017546724454975
35 0.0008564158543769 0.001929728860981
35 0.0008483337435181 0.0017534488355493
30 0.0010093307877999 0.002425417982723
32 0.0008923608434342 0.0020012424294814
34 0.0008795468956893 0.001996040019503
34 0.0007540660075534 0.0018617146457952
34 0.0007405155695988 0.0017116103753491
32 0.0009078906407811 0.0022027482014339
30 0.001142219417709 0.0025098530622097
30 0.0011088327458995 0.0025177912872702
30 0.001047442993899 0.0026100967136455
35 0.0007646801689839 0.001752528704966
31 0.0010350585608952 0.0025633625931192
40 0.0005593883287318 0.0014002213773057
35 0.0006434456224994 0.001632298704803
35 0.0006658502199725 0.0016614571605364
36 0.0006945551717479 0.0015402773300472
36 0.0008496345357989 0.0020046174201819
32 0.0008331311329287 0.0020579423254461
38 0.0007031613669501 0.0016360146636418
32 0.0009677296030228 0.0023999950878992
34 0.0007868382721489 0.0017708334679051
30 0.0011076945494028 0.0023049112187469
36 0.0007870609118736 0.0017181126698742
32 0.0010199319856964 0.0021676626930921
34 0.0008038275685649 0.0018415818825628
29 0.0010701851352643 0.0025969340781872
36 0.0008200760929943 0.0018684390041567
40 0.0005867370874745 0.001276503909072
34 0.0009143037250606 0.0021906910058286
34 0.000884636215085 0.001850601166165
36 0.000697917698973 0.0015149896993309
38 0.0006730492761344 0.0014785504352119
36 0.0006132265651652 0.0014297915623201
27 0.0013819996181115 0.003305587517911
34 0.0007097789576302 0.0018197602852989
30 0.0011247336635891 0.0024372868560901
27 0.0013094985514168 0.0031063997713286
36 0.000693523686157 0.001685814825086
31 0.0009903104895437 0.0024190592028671
34 0.0009260676696276 0.0019619709686031
34 0.0008551556237303 0.0018883818425272
37 0.0007366939044861 0.0015819596733345
30 0.0011447129493275 0.0026465603665627
37 0.0006863659436324 0.0015554932579331
34 0.0009203616099544 0.0018196190802212
37 0.0006742688909498 0.0014300186352002
38 0.0007033226828598 0.0015122533003397
39 0.000630185387882 0.0015062965347377
31 0.0009474652403131 0.0022599875438963
32 0.0008740367522547 0.0022095984255276
32 0.0009490611643845 0.0022361103844328
36 0.0007529034560457 0.0016068475252224
35 0.0010350729792898 0.002019637922704
34 0.0007931993507 0.0018956460471101
37 0.0008331240273237 0.0019557505644284
34 0.0008305679799032 0.0018963016031774
34 0.0007984189311046 0.0018460746605198
28 0.0012575717186165 0.0029803287599554
34 0.000730660008134 0.0017215704991404
34 0.0009287175187428 0.0021527469259655
36 0.000776232665715 0.0017166449489559
32 0.0010597432160433 0.0023384146694908
44 0.0004585553027965 0.0009822832026401
30 0.0011410750544759 0.0025075732514862
39 0.0005797202019501 0.001456737538573
31 0.0012875410135293 0.002777573264033
33 0.0009136523224568 0.0020553082626704
34 0.0007616851104991 0.0017048916443562
30 0.0010750905722798 0.0023042117405967
34 0.0007157723384326 0.0016637641643469
36 0.0007420885208969 0.0016153121128522
32 0.0010308591160809 0.0022745204439567
33 0.0010137170699011 0.0021896007539336
36 0.0007594024455609 0.0017242841169565
34 0.0006732400437132 0.0018084143952573
37 0.0007217580416232 0.0016609574433352
36 0.00065493977053 0.0015681065562021
37 0.0006544875973909 0.0015552605265143
36 0.000803166359396 0.0018376738136022
38 0.0006560282832709 0.0014379080857406
38 0.0007668698634259 0.0016766072728505
42 0.0004081089041148 0.0010882987302511
34 0.0009016990244881 0.0020167829195897
36 0.0007104865495528 0.0014971554484509
35 0.0008498372802227 0.0018763272335932
37 0.0006405792665167 0.0015490841294164
34 0.0008998212856372 0.001971427521462
34 0.000834873674965 0.0020135345444591
35 0.0007837572529233 0.0016865890461239
32 0.0008342157140388 0.0020148228557898
32 0.0008209373753692 0.0021088408247383
35 0.0008128280242774 0.0019060216434676
34 0.0008317907213101 0.0019132041159887
32 0.0010693886003756 0.0022518249603594
36 0.0008098843055412 0.0017093702449368
36 0.0007877479793861 0.0017491664150225
33 0.0009781283347459 0.0021254986797585
34 0.000884254736702 0.001992223970123
33 0.0008319343676608 0.0019578740753393
32 0.0008022942269293 0.0019395338369
32 0.0007945299668027 0.0021903096953421
34 0.0008977293495264 0.0018329538083249
36 0.0007193090057064 0.0015660880140399
34 0.0007791734217404 0.0017543567174526
36 0.0008692877801936 0.0018287450540515
34 0.0009564547125782 0.0021805297785757
30 0.0011088304987695 0.0026512022738278
34 0.0008319113399756 0.001792604279473
31 0.0011823556715206 0.0026668485461705
34 0.0008019621639679 0.0017416314632226
39 0.0005966471810172 0.0014194408441293
36 0.0007433714177288 0.0018411372400161
34 0.0008331380007816 0.0019146780476587
36 0.000653274350308 0.0015016161055166
38 0.0007188417498989 0.0014260804687003
36 0.0006508018251086 0.0015021498033315
38 0.0006610002892821 0.0016688093522133
40 0.0006658670829743 0.0013803853939487
38 0.0005537044647244 0.0013362958094192
32 0.0009757322047943 0.0020878663565933
30 0.0009870822941066 0.0025425871809773
35 0.0009344058460099 0.0019397471629794
29 0.0011682441689655 0.0029777255327606
35 0.0007595365277892 0.001662364624194
30 0.001063014414909 0.0023398943568727
34 0.0008205250389579 0.0019026883850627
34 0.0007834162017035 0.0018100588100423
36 0.0007002025346926 0.0015294052064608
39 0.0006095857639629 0.0012968866388491
33 0.0010035670551794 0.0021664521790084
40 0.0005580996643443 0.0013020061596875
36 0.0006559515360043 0.0015996627839755
38 0.0006028159702417 0.0013757590855927
42 0.0005641402566482 0.0011572363650038
36 0.0007612487495845 0.0017019003507382
36 0.0007633673929928 0.0018710096961059
35 0.0008546140940379 0.0018846390780124
36 0.0006683709072426 0.0016693472583093
40 0.0006310125786257 0.0012837284701224
38 0.000564617075852 0.0012912529143115
36 0.0006537293456407 0.0015251221938115
35 0.0009300480665631 0.002089738069199
34 0.0008257612008233 0.0017345674717059
34 0.0007644074763426 0.0019332605118608
34 0.0008307162904482 0.0017966294681272
34 0.0007384066956278 0.0016999685343651
37 0.0008071504527898 0.0016238904164674
37 0.0006575440129687 0.0015154688118806
39 0.0006076964448578 0.0013340307120408
31 0.00087123182559 0.0021618265544978
36 0.0006963828525502 0.0016492307146669
31 0.0012034052761043 0.0026275183766309
38 0.0006275948548156 0.0013321475743796
40 0.0005613046779624 0.0013019899430496
36 0.0006648671027204 0.0015938934392259
36 0.0007126161552219 0.0016888246212427
36 0.0007526131412752 0.0016922407309844
33 0.0009800361266364 0.0020043966818839
37 0.0006424042234433 0.0015743916667788
36 0.0008255040094083 0.0016324180694585
34 0.0007702589703376 0.0016817785068927
36 0.0006773555213047 0.0016079595122657
30 0.0012743132753527 0.0029041560655304
36 0.0006418537536867 0.0015755110703174
36 0.0007646465918028 0.0015645443231449
40 0.000734661023969 0.001348360802806
34 0.000771723427634 0.0017932542844514
39 0.0006321755984444 0.0013237611721258
38 0.0006988301262702 0.0015240150436563
30 0.0010147219622643 0.0021578740865707
36 0.0007683233305365 0.001705511696445
36 0.0009329556554902 0.0018398073881992
36 0.0007967814026219 0.0017069854628048
40 0.0005404694124234 0.0011364868285995
38 0.0006902829683635 0.0013164130907776
41 0.00061910310034 0.0013173301119329
38 0.0007500933544617 0.0015405396131508
33 0.0009200020420836 0.0018610770412384
32 0.0009408038925026 0.0022050102683466
38 0.0004992003295835 0.0013503396370117
35 0.0007228636861789 0.0017190002073366
42 0.0005608567125875 0.0012019565413138
38 0.0006538048437999 0.0014246701608317
34 0.0008145444546977 0.0017116579468974
34 0.0007517082211979 0.0018160533897815
36 0.0007593905772151 0.0016573528982798
37 0.0007085350108758 0.0016065125615046
36 0.0007824910472878 0.0017371705679689
38 0.0005992644351858 0.001506400649826
32 0.0009012431417057 0.0021011551296937
33 0.0008803290650334 0.0021030986069704
36 0.0007456666156952 0.001612301384725
39 0.0006083735793878 0.0014265877986896
36 0.0008474203558803 0.0016885873165286
38 0.0007367181707435 0.0015241968290264
34 0.0010149326139 0.0020026564948924
32 0.0008943426424956 0.0021519458287299
38 0.0005952721769169 0.0014081461089153
38 0.0006707067991062 0.0014977628081043
36 0.0006633546221099 0.0015724625863427
34 0.0009187763019759 0.002177842923572
32 0.0010022101233906 0.0022925473239586
38 0.0005738508613281 0.0014653369698951
32 0.0010174202814228 0.0021242349711285
37 0.0007013677555453 0.0014863365116328
38 0.0006788558806114 0.0015010747964778
37 0.000661575488691 0.0014924410463092
38 0.0005741042466837 0.0013975844422736
38 0.0005799518795893 0.0013345353639048
40 0.0006240985580543 0.001184803216168
34 0.0008896332216935 0.0019784898238946
37 0.0006887188765362 0.0015511227104404
30 0.0010283858428401 0.0026457222201405
39 0.000706785284516 0.0014298001282133
43 0.0004983635590503 0.0010311162619596
36 0.0007327199374868 0.0015680945881076
38 0.0007143960048179 0.0016012761473382
38 0.0007020935467373 0.0013173393356183
40 0.0007784673983934 0.0015015790801514
37 0.000671752263493 0.0014797556593239
38 0.0006813585832775 0.0014286359056453
38 0.0006672764604422 0.0014879485182303
35 0.0009325034735564 0.0019684463143024
34 0.0008408778136068 0.0019752075677043
36 0.0007363540624856 0.0016045696132172
40 0.0005662610306352 0.0012689109493068
38 0.0006663063406104 0.0015273106827652
39 0.0006540153667247 0.0013493897199403
37 0.0007709420295255 0.0018086418360939
32 0.0009856131956678 0.0021923439745839
39 0.000703377929496 0.0014654161130912
40 0.000608527466456 0.0012571937299346
39 0.0006010110615385 0.0013518212029268
41 0.0005613064152044 0.0012475387756432
30 0.0010905673373409 0.0025778995354821
38 0.0006086619804522 0.0012212736360784
36 0.000643599949924 0.0015805972357609
35 0.0008104469208723 0.0016652147195263
36 0.0008291493000073 0.0017132823730556
34 0.0009360953552679 0.001949177941564
37 0.0007197141753257 0.0016707610874328
31 0.001069863643339 0.0022699693306266
37 0.0007929860876005 0.0014886537267383
38 0.0007211158897345 0.0015703410008627
42 0.0005557699595827 0.0011226390787492
29 0.0010200596148664 0.0026245666205269
35 0.000923330718643 0.0019527005407599
38 0.0005997953806205 0.0013813542791752
37 0.0006547731402508 0.0015338287483149
37 0.0007602285282364 0.0013718881578814
35 0.0007698072988128 0.0017052524801251
35 0.0007134418359261 0.0016649020976248
35 0.0008570963391153 0.0019767225162919
37 0.0006062706154359 0.0014408519549916
37 0.0007483511366927 0.0016290619858872
37 0.000669658717025 0.0015786825521466
42 0.0005297385258842 0.0011331066337858
37 0.0005802267431703 0.0013831578410885
38 0.0006273896233965 0.001343442480342
38 0.0005958241079933 0.0015272312510419
34 0.0008357662622635 0.0018474089510195
36 0.0007743275074671 0.0016166769062466
37 0.0007844926681804 0.0016570866790565
40 0.0005373564717727 0.0012148851545375
39 0.0005982260450129 0.0013847556971349
42 0.0005615519314404 0.001086367660529
36 0.0006857914579289 0.001574482497861
35 0.0007851197606262 0.0016790983156711
42 0.0004827511249806 0.0011486544476874
38 0.0007567511283867 0.0016342535747749
36 0.0007668743957307 0.0016769900223135
38 0.0006195906214852 0.0013928371799006
38 0.000623801719915 0.0013676324434471
43 0.0005113088902592 0.001114796592531
42 0.0005356026146066 0.0011185765603917
34 0.0008108579448272 0.0019254942993144
37 0.0006602461934919 0.0015524592520991
35 0.0009097184177412 0.0019304809597669
35 0.0007571118794675 0.0016633945219768
35 0.0008065959305413 0.0019365917940745
31 0.0009500148323621 0.0024605628704416
40 0.0005670625003267 0.0012520197716688
39 0.0006819122108191 0.0013789199418349
41 0.0006556782536136 0.0013951994994399
39 0.0007557237920627 0.001643889806535
35 0.0008116729921155 0.0017437322300455
31 0.0011380102913283 0.0023117587978087
35 0.0006696542152429 0.0017210002782854
34 0.0008011409866885 0.0019022892747848
32 0.0007874920057424 0.0019830281207914
31 0.0008730528294956 0.0022713191329383
35 0.0009031269818631 0.0019832471217586
34 0.0009309060542373 0.0019866725854762
36 0.0008817332548537 0.0016742999533291
32 0.0009012006692916 0.0018578464368333
36 0.0007812306650716 0.0017020242497183
32 0.0010400523411214 0.0019856495081161
30 0.0011286522633216 0.0027509909224082
38 0.0006232277339966 0.0014305591784694
38 0.0007228636861789 0.0016125344253421
31 0.0010550934187495 0.0024872830077033
35 0.0007326559546705 0.0016264051731518
39 0.0006486151605705 0.0014908783359208
36 0.0007608207190125 0.0016458807596075
30 0.000882422987433 0.0022776178464599
36 0.0007419203197724 0.0017333192828078
29 0.0011693556742499 0.0029320665351889
33 0.0009294701655355 0.0021376683821872
36 0.0006578188553794 0.0014867723985282
37 0.0006374984424037 0.0014368481972497
33 0.0008793765881317 0.0020914450398632
34 0.0007160428345291 0.0017305657083054
37 0.0006194061941966 0.0014949284877436
30 0.0010343793449181 0.0025613737438994
35 0.0007793232292874 0.0019116904158935
39 0.0005745031033536 0.0013610189934976
38 0.0005780564236646 0.0014239006470571
29 0.0011798330887616 0.002730384118178
34 0.0006755264349174 0.0018154640398474
37 0.0006763253829709 0.0016060040374533
35 0.000682676041508 0.0016748318489387
39 0.0006745674229581 0.0013747075008926
36 0.0007496543919058 0.0017459698679443
36 0.000792163930339 0.0018082609107945
38 0.000606122210472 0.0014268902328523
34 0.0008332423041079 0.0020724763798481
34 0.0008465905244428 0.0019977688620117
37 0.000647596700876 0.0015462415454379
35 0.0007631999015349 0.0018318716166711
38 0.0007047678640331 0.0014613432612454
34 0.0008271099274627 0.0019502495959246
36 0.0006638646265876 0.0015440926550197
36 0.0008203525872306 0.0017484646892666
38 0.000590266008786 0.0013376522185717
36 0.0007414665918186 0.001633194195319
36 0.0008156200060841 0.0017867005161242
41 0.0005933884082264 0.0013349582817522
35 0.0007048675024945 0.0017541271850029
40 0.0006411800785301 0.0013136121383735
34 0.0007903802341161 0.0017794226631743
40 0.0005996049579364 0.0013387292067728
37 0.0007595074540779 0.0017189102501238
36 0.0007237274264366 0.0015721264950291
38 0.0006636071503121 0.0013333747559391
38 0.0006427661142962 0.0014801286505138
34 0.0007910130449507 0.0018232968663848
33 0.0009749949618864 0.0022512067435447
38 0.0007707659183276 0.0015158966504252
34 0.0007189220556841 0.0015936654789288
38 0.0006607182878621 0.0014379728325995
37 0.0006506525934494 0.0013963592979742
34 0.000912415233547 0.0019897616169097
39 0.0005877827848043 0.0011836905843223
33 0.0007683673328168 0.0018627805671314
38 0.0005799876730367 0.0013693033157177
33 0.0008557327906006 0.0020779285272939
35 0.0007404045950146 0.0015952378245816
44 0.0004524395316743 0.0010302946933788
38 0.0007108061321926 0.001405710935549
42 0.0005205121387159 0.0010981633733348
37 0.0006918445553782 0.0015736492834705
35 0.0008801353773447 0.0017250897143814
38 0.0005212733348698 0.001287414066959
40 0.0006179796535501 0.0011664716314404
42 0.0005534378716177 0.0012787199992328
36 0.0007602157653975 0.0015650327512906
33 0.0007446857263536 0.0017432760288972
38 0.0006429664044388 0.0013742430065362
43 0.0004653719971887 0.001121624823321
34 0.0007968163401531 0.0020372364308652
42 0.000479019621248 0.0011021689794741
39 0.0006094765735457 0.0014518089361092
38 0.0006954317178731 0.0016180274052774
38 0.0005485557581377 0.0014031727594797
37 0.0008489868687328 0.0016173613270851
38 0.0005679787597434 0.0013678301985133
36 0.0007989458136637 0.0017431232447132
40 0.0005205378375535 0.0011273860472812
32 0.0009100615937206 0.0021762576589877
38 0.0006315544842762 0.0013322958557121
35 0.0008464372402865 0.0019081769331782
41 0.0005278536672252 0.0012234376479143
33 0.0008916984131564 0.0019275901480821
36 0.0006927077197515 0.0016786293611259
38 0.0007290155178283 0.0016080831826453
38 0.0007107698164785 0.0015010747964778
34 0.0009015871506199 0.0019572590293278
37 0.000697610630342 0.0016521769979343
36 0.0008014113804991 0.0016888226953757
42 0.0004944080044934 0.0010895769546958
37 0.0006824516842817 0.0015068932477893
39 0.0006706612761341 0.001351299668713
35 0.0009645281015993 0.0018139800205552
38 0.0006378403842981 0.0013925985715576
32 0.0008052064457578 0.0019692234074092
31 0.0008982060760432 0.0020866878897584
34 0.0006533656554815 0.0017152060886331
44 0.000494879109346 0.0011653164629695
37 0.0006422688594688 0.0013472069898909
38 0.0006556546614349 0.0013951981152336
40 0.0006235976196867 0.0012087561206116
34 0.0007871228654964 0.0019395945757989
38 0.0006318951857591 0.0013798691624402
39 0.0007089754876646 0.0015719779226544
38 0.000635280145503 0.001317411680694
35 0.0008664795441472 0.0016970290983425
43 0.0005488569846319 0.001151058306401
39 0.0006507419158087 0.0013333873723072
36 0.0007785221269938 0.0016461474865998
42 0.0005632020694035 0.0011659027671743
38 0.0006732952611891 0.0014093351319855
36 0.0007772903562139 0.0015633754027256
41 0.0006090612489821 0.0013322033880793
35 0.0008248199914473 0.0020143852492069
38 0.0006862554625416 0.001342694882805
36 0.0007081282584099 0.0017360013222124
37 0.0007026294401274 0.0016014345081172
38 0.0006792440106106 0.001393769691515
41 0.0005226235021712 0.0011813645658052
37 0.0007750068883506 0.0015804031627757
42 0.000572500676498 0.0011690921237691
37 0.0006658181794548 0.0016253528277716
37 0.0006339444914778 0.0016714785204685
37 0.0006496382954493 0.0014971893238189
31 0.001068124585858 0.0023192903032132
37 0.0007488577232941 0.0016493977527242
36 0.0007363045670216 0.0015545612357596
39 0.0006574457876716 0.0014514233564453
37 0.0007299770671104 0.0015985298269812
38 0.0006659168486615 0.0014782126844503
35 0.0007727788795183 0.0018753701229708
40 0.0007338225752984 0.0013502853976923
42 0.0004818283055014 0.0011095266281531
39 0.0007017121374762 0.0013651398569556
40 0.0006257299968333 0.0012732707436389
34 0.000830433005418 0.0017845821542587
34 0.0008646724884746 0.0019731995917574
38 0.0006677382400818 0.0013973187999836
43 0.0005659492194247 0.0010798318657783
34 0.0008333593159632 0.0018926822663498
42 0.000558699094143 0.0011814823073396
36 0.0006476381504832 0.0015754527570613
34 0.0008356477834053 0.0017218061950406
38 0.0006089552441996 0.0014656311052824
35 0.0007573102610679 0.0017651852030866
35 0.0007405091147909 0.0017527695788872
34 0.0008174502252441 0.0018506377526567
36 0.0006260120069983 0.001508817108384
37 0.0007181055249559 0.0014363762260829
35 0.0008345816103108 0.0017648350961785
40 0.0005807129201237 0.0012907643138726
40 0.0006986433774394 0.0013172775062704
36 0.0008050814951227 0.0016864145331102
36 0.0007403593740635 0.0015810740637058
39 0.0006699363212399 0.0014207750788375
40 0.0005615519314404 0.001324181152047
42 0.0005480760813678 0.0010922949097866
34 0.0008371945301009 0.0018730990119764
38 0.0007025749649516 0.0015435457886318
36 0.0007470004282981 0.0016658413436848
38 0.0006980120667968 0.0014783678487863
35 0.0007884449194055 0.0017829175905815
38 0.0007138872745989 0.001343442480342
40 0.0005810796327744 0.0011463901213613
44 0.0004922892631706 0.0009754713524283
38 0.0006582820065595 0.0014977254005777
36 0.0008660687622815 0.0020750442181121
42 0.0004952227817821 0.001087516685055
35 0.0007096513444498 0.001638661451346
37 0.0007464576391178 0.0016170433142823
36 0.0007411580379445 0.0016033478868175
38 0.0006908808191468 0.0014344873879035
30 0.00112092298889 0.0024685237671715
40 0.0005807928539673 0.0011279708394289
36 0.0006708414861835 0.0014479856989347
38 0.0006653659478949 0.0014173418270955
39 0.0005918835299622 0.0013278803650514
38 0.0006226179197323 0.001488355216106
38 0.0006823269455277 0.0014712806548311
40 0.0006159391463266 0.0012771842325668
38 0.000698419976217 0.001481853509358
39 0.0007069065736627 0.0014825606391623
38 0.0006929800642685 0.0015428168036399
42 0.0005365832776534 0.0011370533706002
37 0.0007019489529939 0.0014290864755554
40 0.0006003345765757 0.0012869698682682
38 0.0006228810202233 0.0014510907239153
37 0.0007660602079957 0.0016885437853852
40 0.0005314008765584 0.0014584046795293
37 0.0006692265902035 0.0015692794040676
41 0.0005943039743672 0.0012992584273378
40 0.0006582820065595 0.0012751495103073
43 0.0005089229048103 0.001123881064807
38 0.0006192314597745 0.0014678418527177
40 0.0006109823318883 0.0013236761239602
38 0.0005664602847024 0.0012759413265943
37 0.0007127665229059 0.0015794507165158
36 0.0006954031455309 0.0015506108668685
40 0.0005173237085682 0.0011742187240373
36 0.000786673899988 0.0016842504021968
43 0.0004650660350526 0.0010356007733091
40 0.000662524875218 0.0013733245241907
41 0.0005886848650959 0.0012741120822361
38 0.0006312195185237 0.0014063520951459
40 0.0006244063287327 0.0012478412103433
38 0.0006867027485854 0.0014737984287884
40 0.0006162726929849 0.0012272226174601
42 0.0004949454821701 0.0011218587166589
41 0.0005730348689271 0.0012778925481014
39 0.0005750158400361 0.0013412760142739
39 0.0006002872324666 0.0013018778649756
42 0.000559718339595 0.0011661193712709
37 0.0007293529573311 0.001569738849692
38 0.0005677523121125 0.001465190128491
39 0.0007701961217742 0.0015763515600521
38 0.0005784676858421 0.0014200830917871
35 0.0008499028465039 0.0017168994105715
39 0.0006680950793656 0.0013424194707828
38 0.0007344875325539 0.0014620939059914
39 0.0007650035844343 0.001460864547347
41 0.000479064488556 0.0012053795031355
44 0.000472123127665 0.0011310569880842
41 0.0006152528537209 0.0013138518609088
34 0.0007777715522167 0.0018514561308711
41 0.0005123753012349 0.0012006420316489
34 0.0009143845770994 0.0019895706088857
38 0.0005727622317703 0.0012378937459271
40 0.0005562617512397 0.0012323458490421
37 0.0006767790756285 0.0015411610149888
37 0.0008366471130513 0.0016650515672341
40 0.0007067910140538 0.0014079874514325
38 0.0006192377379232 0.0014571023281082
41 0.0005532103288053 0.0011455668359174
43 0.0005094231444247 0.0011616261384555
35 0.0007533840862212 0.0018530857328533
41 0.0005723436949637 0.0012176174099906
41 0.0005472629155743 0.0011858782398683
35 0.0008979211426441 0.0017169234448743
39 0.0007680807564709 0.0013659996861702
40 0.0005312442248085 0.0012156293988871
38 0.0006315544842762 0.0013494956204566
39 0.0006398768841309 0.0014274414897671
37 0.0007600032302747 0.00156584545614
38 0.0007036411428579 0.0014126591317024
44 0.0005020491736858 0.0010817387323358
41 0.0006132337788689 0.0013486863937997
39 0.0005973806053355 0.0012200749675629
40 0.0005885281144039 0.0012660880039055
40 0.0005755642724531 0.0012624542360414
40 0.0005943845607083 0.0014215633559314
42 0.0005717384541391 0.0012107502379766
44 0.0005732608410439 0.0011649942835433
40 0.0006889454498117 0.0014316118147448
44 0.0005303931191455 0.0010149326139
40 0.0005056417961378 0.0011146274025709
39 0.000752889153471 0.0014324811974372
43 0.0004885364442826 0.0010248826182909
44 0.0005201081388695 0.0012195813610254
41 0.0006102458747246 0.0012819528864971
38 0.0006490899765355 0.0013269673749403
40 0.0006254625151311 0.0012519020534274
43 0.0005348690728152 0.0011492082709927
40 0.0006814137743212 0.0012783776484118
40 0.0006009011650692 0.0011944424651994
37 0.000690033051419 0.0015842289655327
40 0.0005951136254414 0.0011230386590201
39 0.0006983499192667 0.0013398832499185
38 0.0006270190880294 0.0014753352528643
42 0.0006016202365079 0.0010284741521473
39 0.000593725382291 0.0013508859703234
40 0.0005736764336809 0.0011277164106199
38 0.0006665265640037 0.0014244645489415
41 0.0006242339800243 0.0013257819307867
40 0.0005974113878645 0.0013551039998753
40 0.0005076856701198 0.0011962833228207
41 0.0006773907640054 0.0012916740689647
42 0.0005164621214316 0.0011418573062944
37 0.0007065129931693 0.001528980584892
42 0.0004892291348181 0.0011079309517795
35 0.0008457790260143 0.0018448030017986
36 0.0006773099319164 0.0016064328756708
38 0.0005898152988924 0.0013077276984488
33 0.0008999912077882 0.0020040907738695
40 0.000586037479624 0.0012548052619924
35 0.0010222459611144 0.0021794328848676
34 0.0007562777851031 0.0018674155882337
37 0.0006598778287241 0.0016538854754881
37 0.0007523867406166 0.0016899467485108
36 0.0009465406031365 0.0018303482379117
40 0.0005569762296292 0.0012676316645473
36 0.000921722964563 0.0016377674028497
35 0.0007055875266347 0.0016845873459085
36 0.000814783875963 0.0015877518696263
35 0.0007469868146946 0.0018622463521799
34 0.0008410124162552 0.0018250240785727
37 0.0006998818331694 0.0016090568700594
40 0.0005856807944252 0.0012431167241088
37 0.0007601233904791 0.001533762992185
39 0.0006981687273588 0.0013585720497659
38 0.0009223083961921 0.0017326393528762
30 0.000974011448232 0.0022588932136318
38 0.0006902302934975 0.0013593027829969
41 0.0005733515472073 0.0012039925242008
36 0.0006820021459729 0.001623170326303
32 0.0009038645439922 0.0019831724911702
35 0.0007889504391098 0.0018592114573496
37 0.000827009950147 0.0018213034496635
36 0.000782175691575 0.0017574232905264
38 0.0006196675844148 0.0014104288067634
35 0.0007771737001907 0.0017954529315099
36 0.0006962989364938 0.0014817295454889
33 0.0009383322991506 0.0022383988099163
36 0.0006911298470365 0.0016192028855752
36 0.0006870111729401 0.0016092347569314
40 0.0005939968799809 0.0013539055734756
38 0.0005462015214519 0.0012987291441947
44 0.0004643276240552 0.0009654263526105
39 0.0005689029384063 0.0013016089401118
38 0.0006021779453111 0.0014908892267171
34 0.0007601590357487 0.0018050838047782
38 0.0006669326695546 0.0013887802662062
39 0.0006094765735457 0.0013589122740936
36 0.0007700497744262 0.0017084610833458
42 0.0005492391380375 0.0011538906521415
37 0.0006438800730304 0.0014056038378777
39 0.0006138825154605 0.0014280014408279
40 0.0005661796731751 0.0013041204698112
39 0.0006764644361341 0.0014804889784773
35 0.0008599097703661 0.0019408470194788
40 0.000575624043944 0.0012964340596731
44 0.0004215393377185 0.0009480081095806
36 0.0007553439528421 0.001839106231065
38 0.0006314395663312 0.0015238117533396
38 0.0006912163961271 0.0013361425130647
41 0.0006102044998268 0.0011811736622817
36 0.0008255040094083 0.0016339447150175
43 0.0006024453324953 0.0012657401095443
40 0.000608332137582 0.0012477927451796
36 0.0007935320568128 0.0016413618841494
36 0.0006731727549865 0.0015332376602612
37 0.0007469589491437 0.0014860820320581
39 0.0005884407275946 0.0013856936888378
40 0.0006674934962959 0.0014448408734151
37 0.0006810993667179 0.0015620155663548
40 0.0005335103010889 0.0012629223289873
35 0.0007520188680806 0.0017918474409414
46 0.0004606044927077 0.0009982886896195
40 0.0005580473588561 0.0012247251449142
36 0.0007188391043687 0.0016295389065478
44 0.0005049020104631 0.0010582673599234
36 0.0007291112172158 0.0016822411562853
40 0.0006105148760651 0.0012837508961241
40 0.0005831826566421 0.001292962453642
38 0.0005604359368944 0.0013897531193045
34 0.0007570807746958 0.0018139895388916
36 0.0007441348787252 0.0016538854754881
33 0.0008756149143835 0.0018994990466227
42 0.0007216447676265 0.0013785942887969
40 0.0005278162370008 0.0011711567114822
35 0.0007445826567906 0.0017289941883601
42 0.0004442941985471 0.0010656857757615
44 0.0005081484811775 0.0010774489421394
38 0.0006881165589991 0.0014005039835613
40 0.0005852879894798 0.0013277297579295
40 0.0005121163107566 0.0011768660186213
40 0.0006615347371341 0.0014360967794813
43 0.0004797190354002 0.0010422423596147
42 0.0005476436795681 0.0011518374080125
44 0.0005222948362845 0.0010399512368158
38 0.0005927174813316 0.0013636121588497
39 0.0006127535329377 0.0014255239917173
36 0.0007746726251156 0.0016465399024275
40 0.0005219717721187 0.0012436598808372
39 0.0005931565771781 0.0013675572220663
39 0.0007262877988878 0.0013500735707494
39 0.0006273852895703 0.0013116563409515
38 0.0006357388773488 0.0014448186132187
40 0.0005251814053134 0.0011572984143091
40 0.0006099211388714 0.0012280786379115
37 0.0007518327138856 0.0016330642222734
40 0.000583104757026 0.0011279495816334
39 0.0006429311324629 0.0013747239573939
41 0.0005855793845471 0.0012138010780852
36 0.0006669751839816 0.0015479967252044
37 0.0007328978378558 0.0014020125102654
41 0.0005480132859338 0.0012331793349143
38 0.0006659267688668 0.0015121790608806
38 0.0006064944609057 0.0014389882121044
38 0.0006585313678827 0.0014799049336795
38 0.0006284335688951 0.0013683378772436
40 0.0006977285094956 0.0014183084811481
34 0.0008270076480999 0.0018193866297579
36 0.000706348300646 0.001494723117611
33 0.0007636179358394 0.001951796613543
42 0.0005243394306519 0.0011085714564549
34 0.0007979830325931 0.0017966990857285
41 0.0005643597158587 0.0012083528676647
39 0.0006359157046739 0.0014003633954184
37 0.000758438620426 0.0015930344374014
38 0.0007258108598338 0.0014278517976414
42 0.0005205378375535 0.0011217834879235
35 0.0007480702177998 0.0016412490397454
39 0.0006674848911223 0.0013244579474218
39 0.0006847941990184 0.0014476261622338
41 0.0005776450047138 0.0011754833465764
36 0.000781182297124 0.0017172983512579
42 0.0005845052702266 0.0012098925661006
37 0.000647402477474 0.0014447489997734
39 0.000706785284516 0.0013628798244805
37 0.0006476083002457 0.0014245299514726
43 0.0004970393320551 0.0010720449625677
39 0.0006140284703084 0.0012357558976053
36 0.0006212978032009 0.0016442619896728
46 0.0004000078586435 0.0009090675168172
41 0.0006804884005409 0.0014922696063842
40 0.0006098935293663 0.0011827555016312
44 0.0004697346200815 0.001034409936059
38 0.0006014398568336 0.001345267859306
44 0.0004966551440759 0.0010146358748943
35 0.0008150965858863 0.0018617395537196
36 0.0007644074763426 0.0016823897094163
46 0.0004181153679893 0.0008621015640608
38 0.000605152767569 0.001282589535323
37 0.0007641253628749 0.0016100874097779
36 0.0006718318590042 0.0016006854871462
40 0.0005573181323595 0.0011545704009432
39 0.0006649039087234 0.001479641779855
40 0.000557024231459 0.0012184442444621
41 0.0005698082623841 0.0011532163363752
41 0.0006139709650533 0.0012862169513781
45 0.0004499794491225 0.0008880239902702
42 0.0005123318061158 0.0010981633733348
38 0.0006600183951985 0.0014865732437264
34 0.0010341580101325 0.0022267576437946
40 0.0007268548019811 0.0013615691923044
42 0.0005664595597763 0.0010833840220684
37 0.0006598162157869 0.0015775667988184
39 0.0006914991438231 0.0014312846754281
40 0.0005747659580573 0.0013511652802236
37 0.0005958155240875 0.0014618502310821
38 0.0006281091455951 0.0013662234598491
43 0.0005288640446078 0.0010430580518315
36 0.0007175753918277 0.0016292215073792
44 0.0004637396124125 0.0010022413210701
44 0.0004483216215342 0.0008683662283817
42 0.0005036202314642 0.0011084456933903
40 0.0005391988544922 0.0012762909043847
42 0.0005400620326303 0.0012122699615465
42 0.0004983800890857 0.0011276188669618
44 0.0005034750049766 0.0010504404069826
40 0.0006127476865281 0.0013457002224613
43 0.0004700731783473 0.0011650662270047
40 0.0006599722780683 0.0012997586380492
42 0.0005790263902819 0.0011779798043216
36 0.0006236210977468 0.0014465383746898
40 0.0006138565321655 0.0012066226960174
39 0.0005328702055313 0.0013324186897085
40 0.0006345248076544 0.0012334971704426
43 0.0005715173028416 0.0010884845432206
40 0.0006729153724973 0.0013559676469723
40 0.0005741207889532 0.0012540287738797
40 0.0005719866241351 0.0012091183824012
38 0.0007347216197168 0.0014349898764282
39 0.0007259877160508 0.0014163749214013
40 0.0006012140223961 0.0012515023647802
44 0.0005040214585142 0.0010068410515626
38 0.0007818553242905 0.0014478348508645
40 0.000539413671287 0.0013119368061582
40 0.0006223102230817 0.0013121620024802
35 0.0007542232992774 0.0016814925194099
36 0.0007294709701052 0.0017330765274096
38 0.0007542831124412 0.0016874262146023
36 0.0007951181467741 0.0016972882788021
40 0.0006723473857204 0.0013426468196897
40 0.0005654697377959 0.0012598782578152
40 0.0005922804174186 0.0013069795128693
45 0.0004362709467687 0.0009746227364056
45 0.0004489679514766 0.0010373392664253
40 0.0005823340677003 0.0012402141931529
38 0.0006750162786422 0.0015052926018444
46 0.0004262629773448 0.0009754713524283
44 0.0005036214375049 0.0010293152611076
40 0.0005506824061952 0.0012325644930066
39 0.0006305948794947 0.0013408805696181
41 0.0005505484318511 0.0011658577543709
39 0.0006447844538545 0.001319419063251
41 0.0007035685820528 0.0013409518458738
40 0.0006463562331107 0.0012113646725476
44 0.0004264547365317 0.0009846921957591
44 0.0004433684545652 0.0009917574487555
42 0.0005707621358966 0.0010775069581473
41 0.0005191560045766 0.0010970337417215
44 0.0005651326240728 0.0010830233237822
40 0.0006166347811674 0.0012634024580948
42 0.0005780973851732 0.0012053677021234
42 0.0005753997045438 0.0011561159059416
41 0.0005396573505368 0.0011375655544595
38 0.0006007636200896 0.0013792303777014
37 0.0006744860355387 0.0015018524822379
38 0.000635449458705 0.0014410887833719
35 0.0008033532747599 0.0017327557089684
42 0.0006307509749937 0.0010990992031327
39 0.0006184092372142 0.0013188747655293
41 0.0005994657087544 0.001250992247648
44 0.000493309436713 0.0010803505783321
41 0.0004962879214303 0.0011119094305013
40 0.0006333414889984 0.0012680541730722
40 0.0006339694572522 0.0014284564963992
42 0.0006027984546809 0.0012258957253013
44 0.0005406715662514 0.0010883411842158
41 0.0005369166772995 0.0011657452171586
40 0.0005904857156052 0.0012614152456219
40 0.000604266221541 0.0012407750161237
40 0.0005937678207137 0.0013071809383061
38 0.000604123432934 0.0012987034738701
42 0.0005984756272399 0.001314123417114
45 0.0004853288844933 0.0009012771303605
43 0.0004832881163032 0.001102649967936
45 0.0004906523998261 0.0008988160157832
39 0.0006461217314022 0.0013884675093665
41 0.0006317405942095 0.0012895122770442
40 0.0005628826165196 0.0013026662962444
40 0.0006373997211745 0.001224907031265
38 0.0006638996981603 0.0013587472456635
41 0.0005395278618326 0.0011329388887682
42 0.0006055823984259 0.0012269622702283
48 0.0003341992892924 0.0008027173025845
40 0.0005728208280265 0.0012080300050878
38 0.000594088337286 0.0012857575843825
38 0.0007027784299072 0.0015228924598609
35 0.0007681404623985 0.0016638963766455
38 0.0005152960268498 0.0012389578876727
38 0.0006279370358553 0.0013213622865291
42 0.0004893437107198 0.0012017867864692
45 0.0004257865922694 0.000997009565247
42 0.0005024134319021 0.0010883012785276
36 0.0007484199489482 0.0016052710155343
40 0.0006020170163584 0.0012902437671439
41 0.0006500141002989 0.0012955046681363
38 0.0007003708932628 0.0013688030810316
40 0.0005172997615274 0.0011738347850484
40 0.0006203893284111 0.0013068926550957
43 0.0005596596156051 0.0011708544277291
43 0.0004893353686243 0.0010748954560291
40 0.0005490659733923 0.0012557931863985
38 0.0005840341785245 0.0013031811168804
39 0.0006872940802436 0.0013948782492697
42 0.0005416687948779 0.001154029020078
46 0.0004498216499489 0.000905020232088
42 0.0005126036285636 0.0011811123951005
37 0.0007708970894205 0.0016386486975956
43 0.0005103947130238 0.0010747990542384
35 0.0007721930357647 0.0017853705977423
39 0.0006820493538721 0.0014086268022914
38 0.0006704329438746 0.0013932765046133
39 0.0006205703365369 0.0014498318154234
38 0.0006461005472379 0.0014893694373811
40 0.0005629039652007 0.0011827105992273
35 0.0008397507324297 0.0019606323221099
36 0.0007004325358412 0.0014223959981048
38 0.0006578188553794 0.0013903731904843
38 0.0006711219732068 0.0013784468678441
42 0.0005351175052843 0.0010940244943878
42 0.000508062994189 0.0011546958975463
39 0.0006789512053155 0.0015102342487233
43 0.0005563728631878 0.0011355283072861
45 0.0004831957951408 0.0010538977175198
39 0.000595388165863 0.0013299642606631
41 0.0005377459169763 0.001226711259379
42 0.0006104350877957 0.0011810853428763
40 0.0006064234100627 0.0011133918629334
42 0.0005579756301663 0.0011382066607191
39 0.0006091583995579 0.0013131106408609
41 0.0005253707603516 0.0012118375947219
42 0.0005275655852232 0.0010600716976434
43 0.0005789323642213 0.0013049005393601
42 0.0005153045238013 0.0011546684572331
41 0.0005363974774531 0.0011745986920475
38 0.0005852747996925 0.0013112813378733
40 0.0005504269085674 0.0012618424521987
38 0.0006442208077882 0.0014013696269981
44 0.0004494523010507 0.0009578474023379
41 0.0006177676746463 0.0012130604394226
42 0.0004657130912475 0.0010031772549921
44 0.000461753014426 0.001113323471725
47 0.0004040916085984 0.0009856130481711
47 0.0005293227925996 0.0009714232799058
39 0.0006490772244139 0.0014079264173084
43 0.0005719606462192 0.0011094454927416
41 0.0005956103294091 0.0012547224802313
40 0.0005948617013195 0.0012174679820792
38 0.0006840464452343 0.0014427429590037
42 0.0005023773043309 0.0010767281608902
37 0.0007480744935239 0.0015081566594421
35 0.0007678446408249 0.0016316846396245
40 0.0005726307454855 0.0013069952498108
43 0.0005372932918408 0.0010926720208954
43 0.0005416274094657 0.0011976225641295
40 0.0005984544259814 0.0013175420543437
40 0.0006160095046132 0.0013493407067088
42 0.0005284238676452 0.0011021602457177
41 0.0006094944574655 0.0012011962855739
44 0.0004307793427127 0.0009145508907762
36 0.0007712484105468 0.0016809404696857
42 0.0004887651524947 0.0011370197076316
41 0.0005729578399618 0.0011837640512344
44 0.0004872366772673 0.0009979600000831
38 0.0006273486583596 0.0014177921147295
42 0.000529707650589 0.0011782164345666
42 0.0005172300455331 0.001104831503276
44 0.0004644597122442 0.0009478736178846
42 0.0004676067916943 0.0010256485193838
40 0.0005393338765156 0.001329171869983
39 0.0006191112354066 0.0013801617004492
47 0.0004272573002004 0.0008305313847737
42 0.0005677549655583 0.0011727090614939
42 0.0005265808184219 0.0011009317676762
44 0.0004312176942074 0.0009730500143548
42 0.0005305558032731 0.00109462722937
42 0.00055752669188 0.0011075585315494
42 0.0005502254301791 0.0010841416796487
40 0.0006083637431517 0.0012644969545877
43 0.0005201932171412 0.0010658062389507
44 0.0004950195310419 0.0010491479401299
43 0.0005223976242196 0.0011456922032366
47 0.0004254698983492 0.0008365975650317
42 0.0005882651268236 0.0011869434584027
42 0.0005682835680994 0.0012863896309476
40 0.0005826940661258 0.001162454416287
44 0.0005794888475982 0.0010791156596351
42 0.0005982198443615 0.0012826680971127
42 0.0004387537604175 0.0010203502843162
40 0.0006127347640069 0.0012263165594645
41 0.000544540153789 0.0012278926375696
42 0.0005281977624984 0.0011526077241113
45 0.0004672441507502 0.0009822549907005
42 0.000530338421782 0.0011141831562858
38 0.0006283496517397 0.0014604831030481
40 0.0005928458713956 0.0013090059754909
39 0.0006726098853935 0.0014213245335617
38 0.0006887188765362 0.0014125240823171
39 0.0005575742467812 0.0012389978890245
38 0.0006679441159897 0.0014286817559478
39 0.0006361634600458 0.0013867573061251
40 0.0005254873757376 0.0011737160409233
42 0.0005482112322191 0.0011136939363533
44 0.000501537098976 0.0012507784856355
41 0.0006207440273591 0.0011822580317522
41 0.0005258277195684 0.0012083592925207
36 0.0008603204245882 0.0020412710839213
42 0.0005813221940683 0.0011804659921089
41 0.0005818936578723 0.001242556278759
40 0.0006538260665895 0.0013011685655628
38 0.0006556485641841 0.0015787684535484
43 0.0004330034696306 0.0009242490283605
45 0.0004235267349998 0.0009361844759992
40 0.0006188038698443 0.0013203780664996
41 0.0005951917973333 0.0012660880039055
41 0.0005081090902772 0.0012385748019131
42 0.0005285869757491 0.001297033136629
44 0.0005108178809267 0.0010696097295154
44 0.0004105163481112 0.0009381667361076
41 0.0005670625003267 0.0012564121902906
42 0.0005962303976119 0.0010351132049153
44 0.0004827244334726 0.0009847804962688
38 0.0006953785634559 0.0014562860028213
44 0.0004950530153875 0.0010328966636368
44 0.0005205813755899 0.001060190365469
44 0.0004931950083472 0.0009124670387961
44 0.0004150913677485 0.0009300322262774
46 0.0004420056860249 0.0008389955616824
44 0.0004681434514897 0.0009691454954384
44 0.0005474204202812 0.0009887802190303
42 0.0006173169546885 0.001372858973927
44 0.0005062805074065 0.0010130340994008
42 0.0005621098363438 0.0010896375820108
50 0.0003594761493826 0.0006868288098123
44 0.0004581140689474 0.0010007391121826
46 0.0004071646438901 0.000937613509348
40 0.0006253576479841 0.0012359707342591
47 0.0003867341888074 0.0008903799486416
44 0.000477410608948 0.0010206392828954
44 0.0004689145437608 0.0010178363574356
45 0.0004779607112047 0.0010046895070589
42 0.0005124868158243 0.001102649967936
47 0.0004526059043674 0.0010092625710681

